Search for the reactions e+e- -> mu+ tau- and e+e- -> e+ tau-

We report on a search for the lepton-flavor-violating processes $e^+e^- \to \mu^+\tau^-$ and $e^+e^- \to e^+\tau^-$. The data sample corresponds to an integrated luminosity of 211 fb$^{-1}$ recorded by the BaBar experiment at the SLAC PEP-II asymmetric-energy B Factory at a center-of-mass energy of $\sqrt{s} = 10.58\ensuremath{\mathrm{Ge\kern -0.1em V}}$. We find no evidence for a signal and set the 90% confidence level upper limits on the cross sections to be $\sigma_{\mu\tau} <3.8$ \ensuremath{fb} and $\sigma_{e\tau} <9.2$\ensuremath{fb}. The ratio of the cross sections with respect to the dimuon cross section are measured to be $\sigma_{\mu\tau}/\sigma_{\mu\mu} < 3.4\times10^{-6}$ and $\sigma_{e\tau}/\sigma_{\mu\mu} < 8.2\times10^{-6}$.

==> description.txt <==
Title: Search for the reactions $e^+e^- \rightarrow
\mu^+\tau^-$  and $e^+e^- \rightarrow e^+\tau^-$
Authors: The BABAR Collaboration, B. Aubert et al.
Comments: 8 pages, 3 postscript figure, submitted to PRD-RC
Report-no: BABAR-PUB-06/009, SLAC-PUB-11972
\\
We report on a search for the lepton-flavor-violating processes
$e^+e^- \rightarrow \mu^+\tau^-$ and $e^+e^- \rightarrow e^+\tau^-$.
The data sample corresponds to an integrated luminosity of 211
fb$^{-1}$ recorded by the BaBar experiment at the SLAC PEP-II
asymmetric-energy B Factory at a center-of-mass energy of $\sqrt{s} =
10.58\ensuremath{\mathrm{\,Ge\kern -0.1em V}}$.  We find no evidence
for a signal and set the 90\% confidence level upper limits on the
cross sections to be $\sigma_{\mu\tau} <3.8$ \ensuremath{\mbox{\,fb}}\
and $\sigma_{e\tau} <9.2$\ensuremath{\mbox{\,fb}}.  The ratio of the
cross sections with respect to the dimuon cross section are measured
to be $\sigma_{\mu\tau}/\sigma_{\mu\mu} < 3.4\times10^{-6}$ and
$\sigma_{e\tau}/\sigma_{\mu\mu} < 8.2\times10^{-6}$.

